Big Data Meets Telcos: A Proactive Caching Perspective

Mobile cellular networks are becoming increasingly complex to manage while classical deployment/optimization techniques and current solutions (i.e., cell densification, acquiring more spectrum, etc.) are cost-ineffective and thus seen as stopgaps. This calls for development of novel approaches that leverage recent advances in storage/memory, context-awareness, edge/cloud computing, and falls into framework of big data. However, the big data by itself is yet another complex phenomena to handle and comes with its notorious 4V: velocity, voracity, volume and variety. In this work, we address these issues in optimization of 5G wireless networks via the notion of proactive caching at the base stations. In particular, we investigate the gains of proactive caching in terms of backhaul offloadings and request satisfactions, while tackling the large-amount of available data for content popularity estimation. In order to estimate the content popularity, we first collect users' mobile traffic data from a Turkish telecom operator from several base stations in hours of time interval. Then, an analysis is carried out locally on a big data platform and the gains of proactive caching at the base stations are investigated via numerical simulations. It turns out that several gains are possible depending on the level of available information and storage size. For instance, with 10% of content ratings and 15.4 Gbyte of storage size (87% of total catalog size), proactive caching achieves 100% of request satisfaction and offloads 98% of the backhaul when considering 16 base stations.

==> results-backhaul-c1ground.csv <==
0,100
4.3,94.611
8.7,94.4
13,94.349
17.4,94.251
21.7,94.078
26.1,93.948
30.4,93.581
34.8,12.834
39.1,7.8093
43.5,6.9933
47.8,3.6632
52.2,2.685
56.5,2.6657
60.9,2.5621
65.2,2.4393
69.6,2.439
73.9,2.439
78.3,2.4389
82.6,2.4389
87,2.4389
91.3,2.4389
95.7,2.4389
100,0


==> results-backhaul-c2cf.csv <==
0,100
4.3,95.764
8.7,95.081
13,95.01
17.4,94.835
21.7,94.57
26.1,94.156
30.4,93.726
34.8,93.067
39.1,92.163
43.5,91.076
47.8,88.464
52.2,85.842
56.5,85.371
60.9,83.393
65.2,83.252
69.6,83.252
73.9,83.252
78.3,83.252
82.6,83.252
87,2.4394
91.3,2.4391
95.7,2.439
100,0


==> results-globalpop-c1trace.csv <==
1,39162
21,2993
41,1188
61,658
81,461
101,319
121,272
141,233
161,209
181,193
201,179
221,163
241,156
261,146
281,138
301,130
321,124
341,115
361,107
381,101
401,97
421,92
441,88
461,83
481,79
501,76
521,73
541,72
561,70
581,68
601,66
621,64
641,62
661,60
681,58
701,56
721,55
741,53
761,52
781,50
801,49
821,48
841,47
861,46
881,45
901,44
921,43
941,42
961,41
981,40
1001,40
1021,39
1041,38
1061,37
1081,37
1101,36
1121,36
1141,35
1161,34
1181,34
1201,33
1221,33
1241,32
1261,32
1281,31
1301,30
1321,30
1341,30
1361,29
1381,29
1401,28
1421,28
1441,28
1461,27
1481,27
1501,26
1521,26
1541,26
1561,25
1581,25
1601,25
1621,24
1641,24
1661,23
1681,23
1701,22
1721,22
1741,22
1761,21
1781,21
1801,20
1821,20
1841,20
1861,19
1881,19
1901,19
1921,18
1941,18
1961,18
1981,17
2001,17
2021,17
2041,17
2061,16
2081,16
2101,16
2121,16
2141,15
2161,15
2181,15
2201,15
2221,14
2241,14
2261,14
2281,14
2301,14
2321,13
2341,13
2361,13
2381,13
2401,13
2421,13
2441,12
2461,12
2481,12
2501,12
2521,12
2541,12
2561,11
2581,11
2601,11
2621,11
2641,11
2661,11
2681,11
2701,10
2721,10
2741,10
2761,10
2781,10
2801,10
2821,10
2841,10
2861,9
2881,9
2901,9
2921,9
2941,9
2961,9
2981,9
3001,9
3021,9
3041,9
3061,9
3081,8
3101,8
3121,8
3141,8
3161,8
3181,8
3201,8
3221,8
3241,8
3261,8
3281,8
3301,7
3321,7
3341,7
3361,7
3381,7
3401,7
3421,7
3441,7
3461,7
3481,7
3501,7
3521,7
3541,7
3561,6
3581,6
3601,6
3621,6
3641,6
3661,6
3681,6
3701,6
3721,6
3741,6
3761,6
3781,6
3801,6
3821,6
3841,6
3861,6
3881,6
3901,5
3921,5
3941,5
3961,5
3981,5
4001,5
4021,5
4041,5
4061,5
4081,5
4101,5
4121,5
4141,5
4161,5
4181,5
4201,5
4221,5
4241,5
4261,5
4281,5
4301,5
4321,4
4341,4
4361,4
4381,4
4401,4
4421,4
4441,4
4461,4
4481,4
4501,4
4521,4
4541,4
4561,4
4581,4
4601,4
4621,4
4641,4
4661,4
4681,4
4701,4
4721,4
4741,4
4761,4
4781,4
4801,4
4821,4
4841,4
4861,4
4881,4
4901,4
4921,4
4941,4
4961,4
4981,4
5001,3
5021,3
5041,3
5061,3
5081,3
5101,3
5121,3
5141,3
5161,3
5181,3
5201,3
5221,3
5241,3
5261,3
5281,3
5301,3
5321,3
5341,3
5361,3
5381,3
5401,3
5421,3
5441,3
5461,3
5481,3
5501,3
5521,3
5541,3
5561,3
5581,3
5601,3
5621,3
5641,3
5661,3
5681,3
5701,3
5721,3
5741,3
5761,3
5781,3
5801,3
5821,3
5841,3
5861,3
5881,3
5901,3
5921,3
5941,3
5961,3
5981,3
6001,3
6021,3
6041,2
6061,2
6081,2
6101,2
6121,2
6141,2
6161,2
6181,2
6201,2
6221,2
6241,2
6261,2
6281,2
6301,2
6321,2
6341,2
6361,2
6381,2
6401,2
6421,2
6441,2
6461,2
6481,2
6501,2
6521,2
6541,2
6561,2
6581,2
6601,2
6621,2
6641,2
6661,2
6681,2
6701,2
6721,2
6741,2
6761,2
6781,2
6801,2
6821,2
6841,2
6861,2
6881,2
6901,2
6921,2
6941,2
6961,2
6981,2
7001,2
7021,2
7041,2
7061,2
7081,2
7101,2
7121,2
7141,2
7161,2
7181,2
7201,2
7221,2
7241,2
7261,2
7281,2
7301,2
7321,2
7341,2
7361,2
7381,2
7401,2
7421,2
7441,2
7461,2
7481,2
7501,2
7521,2
7541,2
7561,2
7581,2
7601,2
7621,2
7641,2
7661,2
7681,2
7701,2
7721,2
7741,2
7761,2
7781,2
7801,2
7821,2
7841,2
7861,2
7881,2
7901,2
7921,2
7941,2
7961,2
7981,2
8001,2
8021,2
8041,2
8061,2
8081,2
8101,2
8121,2
8141,2
8161,2
8181,2
8201,1
8221,1
8241,1
8261,1
8281,1
8301,1
8321,1
8341,1
8361,1
8381,1
8401,1
8421,1
8441,1
8461,1
8481,1
8501,1
8521,1
8541,1
8561,1
8581,1
8601,1
8621,1
8641,1
8661,1
8681,1
8701,1
8721,1
8741,1
8761,1
8781,1
8801,1
8821,1
8841,1
8861,1
8881,1
8901,1
8921,1
8941,1
8961,1
8981,1
9001,1
9021,1
9041,1
9061,1
9081,1
9101,1
9121,1
9141,1
9161,1
9181,1
9201,1
9221,1
9241,1
9261,1
9281,1
9301,1
9321,1
9341,1
9361,1
9381,1
9401,1
9421,1
9441,1
9461,1
9481,1
9501,1
9521,1
9541,1
9561,1
9581,1
9601,1
9621,1
9641,1
9661,1
9681,1
9701,1
9721,1
9741,1
9761,1
9781,1
9801,1
9821,1
9841,1
9861,1
9881,1
9901,1
9921,1
9941,1
9961,1
9981,1
10001,1
10021,1
10041,1
10061,1
10081,1
10101,1
10121,1
10141,1
10161,1
10181,1
10201,1
10221,1
10241,1
10261,1
10281,1
10301,1
10321,1
10341,1
10361,1
10381,1
10401,1
10421,1
10441,1
10461,1
10481,1
10501,1
10521,1
10541,1
10561,1
10581,1
10601,1
10621,1
10641,1
10661,1
10681,1
10701,1
10721,1
10741,1
10761,1
10781,1
10801,1
10821,1
10841,1
10861,1
10881,1
10901,1
10921,1
10941,1
10961,1
10981,1
11001,1
11021,1
11041,1
11061,1
11081,1
11101,1
11121,1
11141,1
11161,1
11181,1
11201,1
11221,1
11241,1
11261,1
11281,1
11301,1
11321,1
11341,1
11361,1
11381,1
11401,1
11421,1
11441,1
11461,1
11481,1
11501,1
11521,1
11541,1
11561,1
11581,1
11601,1
11621,1
11641,1
11661,1
11681,1
11701,1
11721,1
11741,1
11761,1
11781,1
11801,1
11821,1
11841,1
11861,1
11881,1
11901,1
11921,1
11941,1
11961,1
11981,1
12001,1
12021,1
12041,1
12061,1
12081,1
12101,1
12121,1
12141,1
12161,1
12181,1
12201,1
12221,1
12241,1
12261,1
12281,1
12301,1
12321,1
12341,1
12361,1
12381,1
12401,1
12421,1
12441,1
12461,1
12481,1
12501,1
12521,1
12541,1
12561,1
12581,1
12601,1
12621,1
12641,1
12661,1
12681,1
12701,1
12721,1
12741,1
12761,1
12781,1
12801,1
12821,1
12841,1
12861,1
12881,1
12901,1
12921,1
12941,1
12961,1
12981,1
13001,1
13021,1
13041,1
13061,1
13081,1
13101,1
13121,1
13141,1
13161,1
13181,1
13201,1
13221,1
13241,1
13261,1
13281,1
13301,1
13321,1
13341,1
13361,1
13381,1
13401,1
13421,1
13441,1
13461,1
13481,1
13501,1
13521,1
13541,1
13561,1
13581,1
13601,1
13621,1
13641,1
13661,1
13681,1
13701,1
13721,1
13741,1
13761,1
13781,1
13801,1
13821,1
13841,1
13861,1
13881,1
13901,1
13921,1
13941,1
13961,1
13981,1
14001,1
14021,1
14041,1
14061,1
14081,1
14101,1
14121,1
14141,1
14161,1
14181,1
14201,1
14221,1
14241,1
14261,1
14281,1
14301,1
14321,1
14341,1
14361,1
14381,1
14401,1
14421,1
14441,1
14461,1
14481,1
14501,1
14521,1
14541,1
14561,1
14581,1
14601,1
14621,1
14641,1
14661,1
14681,1
14701,1
14721,1
14741,1
14761,1
14781,1
14801,1
14821,1
14841,1
14861,1
14881,1
14901,1
14921,1
14941,1
14961,1
14981,1
15001,1
15021,1
15041,1
15061,1
15081,1
15101,1
15121,1
15141,1
15161,1
15181,1
15201,1
15221,1
15241,1
15261,1
15281,1
15301,1
15321,1
15341,1
15361,1
15381,1
15401,1
15421,1
15441,1
15461,1
15481,1
15501,1
15521,1
15541,1
15561,1
15581,1
15601,1
15621,1
15641,1
15661,1
15681,1
15701,1
15721,1
15741,1
15761,1
15781,1
15801,1
15821,1
15841,1
15861,1
15881,1
15901,1
15921,1
15941,1
15961,1
15981,1
16001,1
16021,1
16041,1
16061,1
16081,1
16101,1
16121,1
16141,1
16161,1
16181,1
16201,1
16221,1
16241,1
16261,1
16281,1
16301,1
16321,1
16341,1
16361,1
16381,1
16401,1


==> results-globalpop-c2fit1.36.csv <==
1,3.7716e+05
21,5999.5
41,2414.9
61,1406.7
81,956.55
101,708.53
121,554.16
141,450.06
161,375.77
181,320.44
201,277.87
221,244.24
241,217.09
261,194.78
281,176.17
301,160.44
321,147
341,135.4
361,125.3
381,116.44
401,108.61
421,101.65
441,95.434
461,89.847
481,84.804
501,80.233
521,76.073
541,72.273
561,68.791
581,65.591
601,62.64
621,59.912
641,57.384
661,55.035
681,52.848
701,50.808
721,48.901
741,47.114
761,45.438
781,43.863
801,42.38
821,40.982
841,39.662
861,38.414
881,37.233
901,36.113
921,35.051
941,34.042
961,33.082
981,32.168
1001,31.297
1021,30.466
1041,29.672
1061,28.914
1081,28.189
1101,27.495
1121,26.83
1141,26.192
1161,25.58
1181,24.993
1201,24.428
1221,23.886
1241,23.364
1261,22.861
1281,22.377
1301,21.911
1321,21.461
1341,21.026
1361,20.607
1381,20.202
1401,19.811
1421,19.433
1441,19.067
1461,18.713
1481,18.37
1501,18.038
1521,17.716
1541,17.404
1561,17.101
1581,16.808
1601,16.523
1621,16.246
1641,15.977
1661,15.716
1681,15.463
1701,15.216
1721,14.976
1741,14.742
1761,14.515
1781,14.294
1801,14.078
1821,13.868
1841,13.664
1861,13.465
1881,13.27
1901,13.081
1921,12.896
1941,12.715
1961,12.539
1981,12.367
2001,12.2
2021,12.036
2041,11.876
2061,11.719
2081,11.566
2101,11.417
2121,11.271
2141,11.128
2161,10.988
2181,10.851
2201,10.717
2221,10.586
2241,10.458
2261,10.332
2281,10.209
2301,10.089
2321,9.9705
2341,9.8548
2361,9.7414
2381,9.6303
2401,9.5213
2421,9.4145
2441,9.3097
2461,9.207
2481,9.1062
2501,9.0073
2521,8.9102
2541,8.815
2561,8.7215
2581,8.6297
2601,8.5395
2621,8.451
2641,8.3641
2661,8.2787
2681,8.1948
2701,8.1124
2721,8.0314
2741,7.9518
2761,7.8736
2781,7.7967
2801,7.721
2821,7.6467
2841,7.5735
2861,7.5016
2881,7.4309
2901,7.3613
2921,7.2928
2941,7.2254
2961,7.1591
2981,7.0939
3001,7.0297
3021,6.9664
3041,6.9042
3061,6.8429
3081,6.7826
3101,6.7231
3121,6.6646
3141,6.607
3161,6.5502
3181,6.4942
3201,6.4391
3221,6.3848
3241,6.3312
3261,6.2785
3281,6.2265
3301,6.1752
3321,6.1247
3341,6.0749
3361,6.0258
3381,5.9773
3401,5.9296
3421,5.8825
3441,5.836
3461,5.7902
3481,5.745
3501,5.7004
3521,5.6564
3541,5.613
3561,5.5702
3581,5.5279
3601,5.4862
3621,5.445
3641,5.4044
3661,5.3642
3681,5.3246
3701,5.2855
3721,5.2469
3741,5.2088
3761,5.1712
3781,5.134
3801,5.0973
3821,5.061
3841,5.0252
3861,4.9899
3881,4.9549
3901,4.9204
3921,4.8863
3941,4.8526
3961,4.8193
3981,4.7864
4001,4.7539
4021,4.7218
4041,4.69
4061,4.6586
4081,4.6276
4101,4.5969
4121,4.5666
4141,4.5366
4161,4.507
4181,4.4777
4201,4.4487
4221,4.4201
4241,4.3918
4261,4.3637
4281,4.336
4301,4.3086
4321,4.2815
4341,4.2547
4361,4.2282
4381,4.202
4401,4.176
4421,4.1503
4441,4.1249
4461,4.0998
4481,4.0749
4501,4.0503
4521,4.026
4541,4.0019
4561,3.978
4581,3.9544
4601,3.9311
4621,3.9079
4641,3.8851
4661,3.8624
4681,3.84
4701,3.8178
4721,3.7958
4741,3.774
4761,3.7525
4781,3.7311
4801,3.71
4821,3.6891
4841,3.6684
4861,3.6479
4881,3.6276
4901,3.6074
4921,3.5875
4941,3.5678
4961,3.5482
4981,3.5289
5001,3.5097
5021,3.4907
5041,3.4719
5061,3.4532
5081,3.4347
5101,3.4164
5121,3.3983
5141,3.3803
5161,3.3625
5181,3.3449
5201,3.3274
5221,3.3101
5241,3.2929
5261,3.2759
5281,3.259
5301,3.2423
5321,3.2257
5341,3.2093
5361,3.193
5381,3.1769
5401,3.1609
5421,3.1451
5441,3.1294
5461,3.1138
5481,3.0983
5501,3.083
5521,3.0678
5541,3.0528
5561,3.0379
5581,3.0231
5601,3.0084
5621,2.9939
5641,2.9794
5661,2.9651
5681,2.9509
5701,2.9369
5721,2.9229
5741,2.9091
5761,2.8953
5781,2.8817
5801,2.8682
5821,2.8548
5841,2.8415
5861,2.8283
5881,2.8153
5901,2.8023
5921,2.7894
5941,2.7767
5961,2.764
5981,2.7514
6001,2.739
6021,2.7266
6041,2.7143
6061,2.7022
6081,2.6901
6101,2.6781
6121,2.6662
6141,2.6544
6161,2.6427
6181,2.6311
6201,2.6195
6221,2.6081
6241,2.5967
6261,2.5854
6281,2.5742
6301,2.5631
6321,2.5521
6341,2.5412
6361,2.5303
6381,2.5195
6401,2.5088
6421,2.4982
6441,2.4877
6461,2.4772
6481,2.4668
6501,2.4565
6521,2.4462
6541,2.4361
6561,2.426
6581,2.416
6601,2.406
6621,2.3961
6641,2.3863
6661,2.3766
6681,2.3669
6701,2.3573
6721,2.3478
6741,2.3383
6761,2.3289
6781,2.3196
6801,2.3103
6821,2.3011
6841,2.2919
6861,2.2828
6881,2.2738
6901,2.2649
6921,2.256
6941,2.2471
6961,2.2384
6981,2.2296
7001,2.221
7021,2.2124
7041,2.2038
7061,2.1954
7081,2.1869
7101,2.1785
7121,2.1702
7141,2.162
7161,2.1538
7181,2.1456
7201,2.1375
7221,2.1295
7241,2.1215
7261,2.1135
7281,2.1056
7301,2.0978
7321,2.09
7341,2.0822
7361,2.0746
7381,2.0669
7401,2.0593
7421,2.0518
7441,2.0443
7461,2.0368
7481,2.0294
7501,2.0221
7521,2.0148
7541,2.0075
7561,2.0003
7581,1.9931
7601,1.986
7621,1.9789
7641,1.9718
7661,1.9648
7681,1.9579
7701,1.951
7721,1.9441
7741,1.9373
7761,1.9305
7781,1.9237
7801,1.917
7821,1.9104
7841,1.9038
7861,1.8972
7881,1.8906
7901,1.8841
7921,1.8776
7941,1.8712
7961,1.8648
7981,1.8585
8001,1.8522
8021,1.8459
8041,1.8396
8061,1.8334
8081,1.8273
8101,1.8211
8121,1.815
8141,1.809
8161,1.8029
8181,1.797
8201,1.791
8221,1.7851
8241,1.7792
8261,1.7733
8281,1.7675
8301,1.7617
8321,1.756
8341,1.7502
8361,1.7445
8381,1.7389
8401,1.7332
8421,1.7277
8441,1.7221
8461,1.7166
8481,1.711
8501,1.7056
8521,1.7001
8541,1.6947
8561,1.6893
8581,1.684
8601,1.6787
8621,1.6734
8641,1.6681
8661,1.6629
8681,1.6577
8701,1.6525
8721,1.6473
8741,1.6422
8761,1.6371
8781,1.632
8801,1.627
8821,1.622
8841,1.617
8861,1.612
8881,1.6071
8901,1.6022
8921,1.5973
8941,1.5924
8961,1.5876
8981,1.5828
9001,1.578
9021,1.5733
9041,1.5685
9061,1.5638
9081,1.5591
9101,1.5545
9121,1.5498
9141,1.5452
9161,1.5406
9181,1.5361
9201,1.5315
9221,1.527
9241,1.5225
9261,1.5181
9281,1.5136
9301,1.5092
9321,1.5048
9341,1.5004
9361,1.496
9381,1.4917
9401,1.4874
9421,1.4831
9441,1.4788
9461,1.4746
9481,1.4704
9501,1.4661
9521,1.462
9541,1.4578
9561,1.4536
9581,1.4495
9601,1.4454
9621,1.4413
9641,1.4373
9661,1.4332
9681,1.4292
9701,1.4252
9721,1.4212
9741,1.4172
9761,1.4133
9781,1.4094
9801,1.4054
9821,1.4016
9841,1.3977
9861,1.3938
9881,1.39
9901,1.3862
9921,1.3824
9941,1.3786
9961,1.3748
9981,1.3711
10001,1.3674
10021,1.3636
10041,1.36
10061,1.3563
10081,1.3526
10101,1.349
10121,1.3454
10141,1.3417
10161,1.3382
10181,1.3346
10201,1.331
10221,1.3275
10241,1.324
10261,1.3204
10281,1.317
10301,1.3135
10321,1.31
10341,1.3066
10361,1.3031
10381,1.2997
10401,1.2963
10421,1.2929
10441,1.2896
10461,1.2862
10481,1.2829
10501,1.2796
10521,1.2763
10541,1.273
10561,1.2697
10581,1.2664
10601,1.2632
10621,1.2599
10641,1.2567
10661,1.2535
10681,1.2503
10701,1.2471
10721,1.244
10741,1.2408
10761,1.2377
10781,1.2346
10801,1.2315
10821,1.2284
10841,1.2253
10861,1.2222
10881,1.2192
10901,1.2161
10921,1.2131
10941,1.2101
10961,1.2071
10981,1.2041
11001,1.2011
11021,1.1982
11041,1.1952
11061,1.1923
11081,1.1893
11101,1.1864
11121,1.1835
11141,1.1806
11161,1.1778
11181,1.1749
11201,1.172
11221,1.1692
11241,1.1664
11261,1.1636
11281,1.1608
11301,1.158
11321,1.1552
11341,1.1524
11361,1.1496
11381,1.1469
11401,1.1442
11421,1.1414
11441,1.1387
11461,1.136
11481,1.1333
11501,1.1307
11521,1.128
11541,1.1253
11561,1.1227
11581,1.12
11601,1.1174
11621,1.1148
11641,1.1122
11661,1.1096
11681,1.107
11701,1.1045
11721,1.1019
11741,1.0993
11761,1.0968
11781,1.0943
11801,1.0917
11821,1.0892
11841,1.0867
11861,1.0842
11881,1.0818
11901,1.0793
11921,1.0768
11941,1.0744
11961,1.0719
11981,1.0695
12001,1.0671
12021,1.0647
12041,1.0623
12061,1.0599
12081,1.0575
12101,1.0551
12121,1.0527
12141,1.0504
12161,1.048
12181,1.0457
12201,1.0433
12221,1.041
12241,1.0387
12261,1.0364
12281,1.0341
12301,1.0318
12321,1.0296
12341,1.0273
12361,1.025
12381,1.0228
12401,1.0205
12421,1.0183
12441,1.0161
12461,1.0139
12481,1.0116
12501,1.0094
12521,1.0072
12541,1.0051
12561,1.0029
12581,1.0007
12601,0.99856
12621,0.99641
12641,0.99427
12661,0.99213
12681,0.99
12701,0.98788
12721,0.98577
12741,0.98367
12761,0.98157
12781,0.97948
12801,0.9774
12821,0.97533
12841,0.97326
12861,0.9712
12881,0.96915
12901,0.96711
12921,0.96507
12941,0.96305
12961,0.96103
12981,0.95901
13001,0.95701
13021,0.95501
13041,0.95302
13061,0.95103
13081,0.94905
13101,0.94708
13121,0.94512
13141,0.94317
13161,0.94122
13181,0.93927
13201,0.93734
13221,0.93541
13241,0.93349
13261,0.93158
13281,0.92967
13301,0.92777
13321,0.92587
13341,0.92399
13361,0.92211
13381,0.92023
13401,0.91836
13421,0.9165
13441,0.91465
13461,0.9128
13481,0.91096
13501,0.90912
13521,0.9073
13541,0.90547
13561,0.90366
13581,0.90185
13601,0.90004
13621,0.89825
13641,0.89646
13661,0.89467
13681,0.89289
13701,0.89112
13721,0.88936
13741,0.88759
13761,0.88584
13781,0.88409
13801,0.88235
13821,0.88061
13841,0.87888
13861,0.87716
13881,0.87544
13901,0.87373
13921,0.87202
13941,0.87032
13961,0.86862
13981,0.86694
14001,0.86525
14021,0.86357
14041,0.8619
14061,0.86023
14081,0.85857
14101,0.85692
14121,0.85527
14141,0.85362
14161,0.85198
14181,0.85035
14201,0.84872
14221,0.8471
14241,0.84548
14261,0.84387
14281,0.84226
14301,0.84066
14321,0.83906
14341,0.83747
14361,0.83588
14381,0.8343
14401,0.83273
14421,0.83116
14441,0.82959
14461,0.82803
14481,0.82648
14501,0.82493
14521,0.82338
14541,0.82184
14561,0.82031
14581,0.81878
14601,0.81725
14621,0.81573
14641,0.81422
14661,0.81271
14681,0.8112
14701,0.8097
14721,0.8082
14741,0.80671
14761,0.80523
14781,0.80374
14801,0.80227
14821,0.8008
14841,0.79933
14861,0.79787
14881,0.79641
14901,0.79495
14921,0.7935
14941,0.79206
14961,0.79062
14981,0.78918
15001,0.78775
15021,0.78633
15041,0.78491
15061,0.78349
15081,0.78208
15101,0.78067
15121,0.77926
15141,0.77786
15161,0.77647
15181,0.77508
15201,0.77369
15221,0.77231
15241,0.77093
15261,0.76956
15281,0.76819
15301,0.76682
15321,0.76546
15341,0.7641
15361,0.76275
15381,0.7614
15401,0.76006
15421,0.75872
15441,0.75738
15461,0.75605
15481,0.75472
15501,0.7534
15521,0.75208
15541,0.75076
15561,0.74945
15581,0.74814
15601,0.74683
15621,0.74553
15641,0.74424
15661,0.74295
15681,0.74166
15701,0.74037
15721,0.73909
15741,0.73781
15761,0.73654
15781,0.73527
15801,0.73401
15821,0.73274
15841,0.73149
15861,0.73023
15881,0.72898
15901,0.72773
15921,0.72649
15941,0.72525
15961,0.72402
15981,0.72278
16001,0.72156
16021,0.72033
16041,0.71911
16061,0.71789
16081,0.71668
16101,0.71547
16121,0.71426
16141,0.71306
16161,0.71186
16181,0.71066
16201,0.70947
16221,0.70828
16241,0.70709
16261,0.70591
16281,0.70473
16301,0.70355
16321,0.70238
16341,0.70121
16361,0.70005
16381,0.69888
16401,0.69773


==> results-globalpop-cumsize.csv <==
1,1.3337e-06
21,1.4882e-05
41,0.10673
61,5.8037
81,5.8176
101,6.2601
121,6.3164
141,6.6105
161,6.6107
181,6.6107
201,6.717
221,6.7401
241,6.78
261,6.8029
281,6.8031
301,6.8031
321,6.823
341,7.6619
361,7.702
381,7.7181
401,7.7331
421,7.743
441,7.7478
461,7.9997
481,8.0096
501,8.0099
521,8.01
541,8.0213
561,8.1282
581,8.5544
601,8.6097
621,8.6112
641,8.6158
661,8.6723
681,8.6847
701,8.6849
721,8.693
741,8.7223
761,8.8999
781,8.9
801,9.1539
821,9.1545
841,9.1597
861,9.1895
881,9.5758
901,9.576
921,9.5762
941,9.5884
961,9.9182
981,9.9694
1001,9.9724
1021,9.9727
1041,9.9764
1061,10.086
1081,10.146
1101,10.801
1121,10.85
1141,10.853
1161,10.854
1181,10.854
1201,11.071
1221,11.145
1241,11.285
1261,11.321
1281,11.428
1301,11.433
1321,11.54
1341,11.542
1361,11.548
1381,11.548
1401,11.671
1421,11.671
1441,11.719
1461,11.729
1481,11.738
1501,11.738
1521,11.741
1541,11.741
1561,11.741
1581,11.744
1601,11.846
1621,11.883
1641,11.928
1661,11.933
1681,11.961
1701,12.027
1721,12.063
1741,12.063
1761,12.212
1781,12.598
1801,12.63
1821,12.63
1841,12.634
1861,12.644
1881,12.644
1901,12.693
1921,12.707
1941,12.712
1961,12.714
1981,12.715
2001,12.716
2021,12.718
2041,12.718
2061,12.8
2081,12.893
2101,12.895
2121,12.895
2141,12.944
2161,13.028
2181,13.06
2201,13.07
2221,13.148
2241,13.162
2261,13.205
2281,13.21
2301,13.269
2321,13.281
2341,13.324
2361,13.325
2381,13.326
2401,13.326
2421,13.327
2441,13.328
2461,13.334
2481,13.334
2501,13.334
2521,13.334
2541,13.335
2561,13.344
2581,13.344
2601,13.348
2621,13.371
2641,13.371
2661,13.371
2681,13.371
2701,13.372
2721,13.373
2741,13.376
2761,13.422
2781,13.423
2801,13.438
2821,13.452
2841,13.461
2861,13.461
2881,13.462
2901,13.462
2921,13.463
2941,13.466
2961,13.466
2981,13.47
3001,13.522
3021,13.727
3041,13.727
3061,13.746
3081,13.747
3101,13.747
3121,13.845
3141,13.848
3161,13.851
3181,13.851
3201,13.851
3221,13.852
3241,13.852
3261,13.853
3281,13.86
3301,13.921
3321,13.922
3341,13.923
3361,13.923
3381,13.923
3401,13.924
3421,13.924
3441,14.092
3461,14.095
3481,14.1
3501,14.1
3521,14.1
3541,14.102
3561,14.273
3581,14.278
3601,14.278
3621,14.279
3641,14.282
3661,14.283
3681,14.286
3701,14.287
3721,14.287
3741,14.287
3761,14.287
3781,14.288
3801,14.288
3821,14.288
3841,14.288
3861,14.29
3881,14.29
3901,14.292
3921,14.292
3941,14.293
3961,14.295
3981,14.296
4001,14.296
4021,14.3
4041,14.3
4061,14.301
4081,14.304
4101,14.306
4121,14.306
4141,14.307
4161,14.312
4181,14.313
4201,14.313
4221,14.314
4241,14.318
4261,14.319
4281,14.319
4301,14.397
4321,14.397
4341,14.398
4361,14.402
4381,14.402
4401,14.403
4421,14.404
4441,14.407
4461,14.408
4481,14.408
4501,14.409
4521,14.409
4541,14.41
4561,14.449
4581,14.449
4601,14.455
4621,14.455
4641,14.456
4661,14.456
4681,14.456
4701,14.539
4721,14.539
4741,14.539
4761,14.54
4781,14.54
4801,14.545
4821,14.545
4841,14.557
4861,14.557
4881,14.596
4901,14.599
4921,14.6
4941,14.6
4961,14.606
4981,14.614
5001,14.615
5021,14.627
5041,14.627
5061,14.627
5081,14.628
5101,14.628
5121,14.632
5141,14.633
5161,14.635
5181,14.636
5201,14.637
5221,14.637
5241,14.64
5261,14.641
5281,14.641
5301,14.825
5321,14.826
5341,14.826
5361,14.833
5381,15.02
5401,15.024
5421,15.024
5441,15.024
5461,15.051
5481,15.051
5501,15.051
5521,15.052
5541,15.052
5561,15.052
5581,15.058
5601,15.059
5621,15.059
5641,15.059
5661,15.06
5681,15.06
5701,15.06
5721,15.064
5741,15.064
5761,15.065
5781,15.083
5801,15.083
5821,15.083
5841,15.084
5861,15.084
5881,15.085
5901,15.086
5921,15.086
5941,15.086
5961,15.087
5981,15.087
6001,15.088
6021,15.088
6041,15.088
6061,15.088
6081,15.094
6101,15.097
6121,15.145
6141,15.146
6161,15.146
6181,15.146
6201,15.146
6221,15.147
6241,15.148
6261,15.148
6281,15.148
6301,15.148
6321,15.148
6341,15.149
6361,15.149
6381,15.15
6401,15.152
6421,15.152
6441,15.161
6461,15.162
6481,15.162
6501,15.162
6521,15.162
6541,15.163
6561,15.163
6581,15.17
6601,15.17
6621,15.17
6641,15.17
6661,15.171
6681,15.172
6701,15.172
6721,15.172
6741,15.172
6761,15.628
6781,15.783
6801,15.784
6821,15.784
6841,15.785
6861,15.785
6881,15.786
6901,15.786
6921,15.786
6941,15.786
6961,15.787
6981,15.787
7001,15.788
7021,15.788
7041,15.788
7061,15.789
7081,15.789
7101,15.789
7121,15.79
7141,15.79
7161,15.791
7181,15.791
7201,15.792
7221,15.792
7241,15.793
7261,15.793
7281,15.793
7301,15.793
7321,15.794
7341,15.794
7361,15.795
7381,15.795
7401,15.795
7421,15.798
7441,15.798
7461,15.799
7481,15.799
7501,15.8
7521,15.8
7541,15.8
7561,15.803
7581,15.804
7601,15.804
7621,15.804
7641,15.805
7661,15.805
7681,15.805
7701,15.806
7721,15.806
7741,15.806
7761,15.808
7781,15.808
7801,15.808
7821,15.809
7841,15.81
7861,15.81
7881,15.81
7901,15.81
7921,15.814
7941,15.814
7961,15.814
7981,15.817
8001,15.817
8021,15.818
8041,15.818
8061,15.818
8081,15.818
8101,15.818
8121,15.821
8141,15.822
8161,15.822
8181,15.822
8201,15.822
8221,15.822
8241,15.822
8261,15.823
8281,15.823
8301,15.823
8321,15.823
8341,15.823
8361,15.823
8381,15.823
8401,15.823
8421,15.824
8441,15.824
8461,15.824
8481,15.824
8501,15.824
8521,15.825
8541,15.825
8561,15.825
8581,15.843
8601,15.843
8621,15.843
8641,15.843
8661,15.844
8681,15.844
8701,15.846
8721,15.846
8741,15.846
8761,15.847
8781,15.847
8801,15.847
8821,15.847
8841,15.849
8861,15.849
8881,15.85
8901,15.85
8921,15.85
8941,15.85
8961,15.85
8981,15.85
9001,15.851
9021,15.854
9041,15.854
9061,15.854
9081,15.855
9101,15.855
9121,15.855
9141,15.855
9161,15.855
9181,15.855
9201,15.855
9221,15.855
9241,15.857
9261,15.857
9281,15.857
9301,15.857
9321,15.857
9341,15.857
9361,15.857
9381,15.857
9401,15.858
9421,15.866
9441,15.866
9461,15.866
9481,15.867
9501,15.867
9521,15.867
9541,15.867
9561,15.868
9581,15.868
9601,15.868
9621,15.868
9641,15.868
9661,15.869
9681,15.869
9701,15.869
9721,15.869
9741,15.869
9761,15.87
9781,15.87
9801,15.87
9821,15.87
9841,15.871
9861,15.871
9881,15.872
9901,15.872
9921,16.215
9941,16.215
9961,16.216
9981,16.216
10001,16.216
10021,16.217
10041,16.217
10061,16.224
10081,16.224
10101,16.224
10121,16.224
10141,16.225
10161,16.225
10181,16.225
10201,16.225
10221,16.226
10241,16.226
10261,16.226
10281,16.226
10301,16.228
10321,16.229
10341,16.229
10361,16.229
10381,16.229
10401,16.23
10421,16.23
10441,16.23
10461,16.23
10481,16.23
10501,16.23
10521,16.231
10541,16.231
10561,16.231
10581,16.232
10601,16.232
10621,16.232
10641,16.232
10661,16.232
10681,16.233
10701,16.24
10721,16.24
10741,16.24
10761,16.242
10781,16.243
10801,16.243
10821,16.243
10841,16.243
10861,16.243
10881,16.243
10901,16.244
10921,16.244
10941,16.244
10961,16.244
10981,16.244
11001,16.244
11021,16.244
11041,16.244
11061,16.245
11081,16.246
11101,16.251
11121,16.251
11141,16.251
11161,16.252
11181,16.252
11201,16.252
11221,16.252
11241,16.252
11261,16.252
11281,16.253
11301,16.253
11321,16.253
11341,16.253
11361,16.253
11381,16.254
11401,16.254
11421,16.254
11441,16.254
11461,16.254
11481,16.254
11501,16.255
11521,16.255
11541,16.255
11561,16.256
11581,16.256
11601,16.256
11621,16.256
11641,16.256
11661,16.256
11681,16.256
11701,16.257
11721,16.257
11741,16.257
11761,16.257
11781,16.257
11801,16.258
11821,16.258
11841,16.258
11861,16.258
11881,16.259
11901,16.259
11921,16.259
11941,16.259
11961,16.259
11981,16.26
12001,16.26
12021,16.26
12041,16.26
12061,16.261
12081,16.261
12101,16.261
12121,16.262
12141,16.262
12161,16.262
12181,16.262
12201,16.262
12221,16.263
12241,16.263
12261,16.263
12281,16.263
12301,16.263
12321,16.264
12341,16.264
12361,16.264
12381,16.264
12401,16.264
12421,16.265
12441,16.265
12461,16.265
12481,16.288
12501,16.289
12521,16.289
12541,16.289
12561,16.289
12581,16.289
12601,16.29
12621,16.29
12641,16.29
12661,16.29
12681,16.291
12701,16.291
12721,16.291
12741,16.291
12761,16.291
12781,16.291
12801,16.291
12821,16.292
12841,16.292
12861,16.292
12881,16.292
12901,16.292
12921,16.292
12941,16.293
12961,16.293
12981,16.295
13001,16.295
13021,16.295
13041,16.295
13061,16.295
13081,16.296
13101,16.299
13121,16.299
13141,16.3
13161,16.3
13181,16.3
13201,16.3
13221,16.3
13241,16.3
13261,16.301
13281,16.301
13301,16.302
13321,16.302
13341,16.302
13361,16.302
13381,16.303
13401,16.303
13421,16.303
13441,16.303
13461,16.303
13481,16.303
13501,16.304
13521,16.304
13541,16.304
13561,16.304
13581,16.304
13601,16.304
13621,16.305
13641,16.305
13661,16.305
13681,16.305
13701,16.306
13721,16.348
13741,16.348
13761,16.348
13781,16.348
13801,16.349
13821,16.349
13841,16.349
13861,16.349
13881,16.356
13901,16.361
13921,16.361
13941,16.361
13961,16.361
13981,16.362
14001,16.362
14021,16.362
14041,16.362
14061,16.362
14081,16.363
14101,16.363
14121,16.363
14141,16.363
14161,16.363
14181,16.364
14201,16.364
14221,16.364
14241,16.364
14261,16.364
14281,16.364
14301,16.364
14321,16.365
14341,16.365
14361,16.365
14381,16.365
14401,16.365
14421,16.365
14441,16.365
14461,16.366
14481,16.366
14501,16.367
14521,16.367
14541,16.368
14561,16.368
14581,16.374
14601,16.375
14621,16.375
14641,16.375
14661,16.375
14681,16.375
14701,16.376
14721,16.376
14741,16.376
14761,16.376
14781,16.376
14801,16.377
14821,16.377
14841,16.377
14861,16.377
14881,16.378
14901,16.378
14921,16.378
14941,16.378
14961,16.379
14981,16.379
15001,16.379
15021,16.38
15041,16.38
15061,16.38
15081,16.381
15101,16.381
15121,16.381
15141,16.381
15161,16.381
15181,16.381
15201,16.382
15221,16.382
15241,16.382
15261,16.382
15281,16.383
15301,16.383
15321,16.383
15341,16.383
15361,16.384
15381,16.384
15401,16.384
15421,16.384
15441,16.385
15461,16.457
15481,16.457
15501,16.458
15521,16.458
15541,16.458
15561,16.458
15581,16.458
15601,16.458
15621,16.458
15641,16.459
15661,16.459
15681,16.459
15701,16.459
15721,16.459
15741,16.459
15761,16.459
15781,16.46
15801,16.46
15821,16.46
15841,16.46
15861,16.46
15881,16.462
15901,16.463
15921,16.463
15941,16.463
15961,16.463
15981,16.463
16001,16.463
16021,16.463
16041,16.463
16061,16.464
16081,16.464
16101,16.464
16121,16.464
16141,16.467
16161,16.467
16181,16.524
16201,16.524
16221,16.524
16241,16.524
16261,16.525
16281,16.525
16301,16.525
16321,16.525
16341,16.526
16361,16.526
16381,16.526
16401,16.526


==> results-rmse-satisfactionRatio.csv <==
5,0.15025
10,0.13136
20,0.12759
30,0.11595
50,0.10023
60,0.077794
70,0.06924
80,0.067762
90,0.056294


==> results-satisfaction-c1ground.csv <==
4.3,64.474
8.7,68.128
13,69.536
17.4,71.414
21.7,73.727
26.1,75.162
30.4,77.762
34.8,81.987
39.1,88.9
43.5,92.372
47.8,98.488
52.2,100
56.5,100
60.9,100
65.2,100
69.6,100
73.9,100
78.3,100
82.6,100
87,100
91.3,100
95.7,100
100,100


==> results-satisfaction-c2cf.csv <==
4.3,43.162
8.7,55.151
13,57.096
17.4,59.658
21.7,61.945
26.1,64.554
30.4,65.676
34.8,66.85
39.1,68.855
43.5,73.358
47.8,82.434
52.2,85.231
56.5,85.394
60.9,85.901
65.2,86.232
69.6,86.232
73.9,86.232
78.3,86.232
82.6,86.232
87,100
91.3,100
95.7,100
100,100

